SharedRep-RLHF: A Shared Representation Approach to RLHF with Diverse Preferences

Uniform-reward reinforcement learning from human feedback (RLHF), which trains a single reward model to represent the preferences of all annotators, fails to capture the diversity of opinions across sub-populations, inadvertently favoring dominant groups. The state-of-the-art, MaxMin-RLHF, addresses this by learning group-specific reward models, and by optimizing for the group receiving the minimum reward, thereby promoting fairness. However, we identify that a key limitation of MaxMin-RLHF is its poor performance when the minimum-reward group is a minority. To mitigate this drawback, we introduce a novel framework, termed {\em SharedRep-RLHF}. At its core, SharedRep-RLHF learns and leverages {\em shared traits} in annotations among various groups, in contrast to learning separate reward models across groups. We first show that MaxMin-RLHF is provably suboptimal in learning shared traits, and then quantify the sample complexity of SharedRep-RLHF. Experiments across diverse natural language tasks showcase the effectiveness of SharedRep-RLHF compared to MaxMin-RLHF with a gain of up to 20% in win rate.

==> figures/ablation/data/Majority_minp0.01.csv <==
k,Score,std,n,se,ci_95
2,0.7376308416721085,0.048831724643475835,10,0.015441947194755733,0.030266216501721236
4,0.7401411795231528,0.0430290502446987,10,0.013606980432707342,0.02666968164810639
16,0.7410006303456352,0.04009608569619231,10,0.012679495605726582,0.0248518113872241
32,0.7135554334482941,0.05615292075230379,10,0.017757112684821566,0.03480394086225027


==> figures/ablation/data/Majority_minp0.2.csv <==
k,Score,std,n,se,ci_95
2,0.7240098560046624,0.045837563437442636,10,0.014495110285477574,0.028410416159536045
4,0.6971580463854621,0.029652542638381157,10,0.009376957315254307,0.01837883633789844
16,0.6950968982119143,0.04331600559793993,10,0.01369772368300939,0.026847538418698406
32,0.6918205248285828,0.03892630209272302,10,0.012309577550078363,0.024126771998153593


==> figures/ablation/data/Minority_minp0.01.csv <==
k,Score,std,n,se,ci_95
2,0.8167500405765307,0.13240130065525565,10,0.041868967523935194,0.08206317634691297
4,0.8297555857755965,0.10097203578083161,10,0.0319301613051446,0.06258311615808342
16,0.8474592870231626,0.10773756046145222,10,0.03406960806082904,0.0667764317992249
32,0.7366852031182558,0.15694787440746477,10,0.04963127570496383,0.0972773003817291


==> figures/ablation/data/Minority_minp0.2.csv <==
k,Score,std,n,se,ci_95
2,0.8011026340064047,0.10678310318392632,10,0.033767782168198514,0.06618485304966909
4,0.7500543630400733,0.09381958206254759,10,0.02966835684427282,0.05814997941477473
16,0.7262332874152063,0.12246223528477362,10,0.03872595908553234,0.07590287980764339
32,0.7336185581987096,0.116710899784235,10,0.036907227108583684,0.07233816513282403


==> figures/ablation/gsm8k/data/score_prop_0.01.csv <==
k,mean_majority_score,sem_majority_score,mean_minority_score,sem_minority_score
2,0.5971587640217126,0.0026087885279399993,0.28260828069049704,0.00228117703572555
8,0.6455461509773731,0.0025093258329356976,0.2613647913586492,0.0021637328258956225
16,0.5979234823056838,0.0022134039130930374,0.3100369610172643,0.002126081035958366


==> figures/ablation/gsm8k/data/score_prop_0.05.csv <==
k,mean_majority_score,sem_majority_score,mean_minority_score,sem_minority_score
2,0.6348130003455987,0.0023442230565728296,0.27334896590421137,0.0021416871711700198
8,0.6291877669228584,0.0026312027225810866,0.3030944622072312,0.002104711290176653
16,0.6089336756375417,0.0023779225948072414,0.2877453578901285,0.002123079612858409


==> figures/ablation/gsm8k/data/score_prop_0.1.csv <==
k,mean_majority_score,sem_majority_score,mean_minority_score,sem_minority_score
2,0.5718605965114676,0.0024085343540059027,0.2034951879383868,0.00209630443554005
8,0.63541692732714,0.002540126015192631,0.3264372568490638,0.002421453158950206
16,0.5872704827505506,0.0024539280191836505,0.2930326133038767,0.0023523229477772473


==> figures/ablation/gsm8k/data/score_prop_0.15.csv <==
k,mean_majority_score,sem_majority_score,mean_minority_score,sem_minority_score
2,0.5733984004309134,0.002518827714556483,0.2362874498347178,0.002295444710570927
8,0.6045802856492772,0.0024218775739982177,0.26860497047082543,0.0018979207748472358
16,0.5298221478977518,0.0035748872911394057,0.2773590207573001,0.0024214708339926373


==> figures/ablation/gsm8k/data/score_prop_0.2.csv <==
k,mean_majority_score,sem_majority_score,mean_minority_score,sem_minority_score
2,0.5746688854895611,0.002703345444584539,0.23284069634986423,0.002195301021426022
8,0.5795441013878336,0.0024485703431602565,0.28487353554196165,0.0023090610617908093
16,0.5991783693489183,0.0022320503902792128,0.26952434159123667,0.002006427154590091


==> figures/ablation/gsm8k/data/winrate_prop_0.01.csv <==
k,min_win,maj_win,min_win_sem,maj_win_sem
2,0.2454510993176649,0.09893858984078847,0.005925362902660927,0.004111012727504871
8,0.2100075815011372,0.14025777103866566,0.0056081254053150726,0.004781193979296868
16,0.2971948445792267,0.07259287338893101,0.006292552868193157,0.0035724896232808283


==> figures/ablation/gsm8k/data/winrate_prop_0.05.csv <==
k,min_win,maj_win,min_win_sem,maj_win_sem
2,0.22915087187263078,0.10727824109173617,0.0057867433038762085,0.004260912838139017
8,0.2744503411675512,0.11182714177407127,0.006144042718684283,0.004339214599838631
16,0.2532221379833207,0.09495830174374525,0.005987359303965513,0.004036356638658613


==> figures/ablation/gsm8k/data/winrate_prop_0.1.csv <==
k,min_win,maj_win,min_win_sem,maj_win_sem
2,0.13589840788476118,0.06141015921152388,0.0047182218238427005,0.0033055733936896677
8,0.3362395754359363,0.12585291887793784,0.006504574013636944,0.004566807126887215
16,0.2890447308567096,0.08150113722517058,0.006241549728884547,0.003767123982655276


==> figures/ablation/gsm8k/data/winrate_prop_0.15.csv <==
k,min_win,maj_win,min_win_sem,maj_win_sem
2,0.1846095526914329,0.0803639120545868,0.005341935778969602,0.0037430644538862553
8,0.2208112206216831,0.09420015163002274,0.005711112066561443,0.004021894652971724
16,0.24924184988627748,0.07865807429871115,0.005955925802209948,0.0037065583389019126


==> figures/ablation/gsm8k/data/winrate_prop_0.2.csv <==
k,min_win,maj_win,min_win_sem,maj_win_sem
2,0.1846095526914329,0.07827899924184989,0.005341935778969591,0.003698376677827514
8,0.26667930250189537,0.06387414708112206,0.006088781574766246,0.003366808730339219
16,0.22763457164518575,0.08206974981046247,0.005773235738175733,0.003779071978574065


==> figures/ablation/hh/data/score_prop_0.01.csv <==
k,mean_majority_score,sem_majority_score,mean_minority_score,sem_minority_score
2,-0.3287088663816452,0.015287150104538521,0.017299015045166014,0.023905426976570974
16,0.10950840535163879,0.012980077273352039,-0.37796108913421633,0.02227505722717099


==> figures/ablation/hh/data/score_prop_0.1.csv <==
k,mean_majority_score,sem_majority_score,mean_minority_score,sem_minority_score
2,-0.24377332253456113,0.0149648054952653,-0.02967120361328125,0.024075749565773834
16,0.22803238630294798,0.011440883881245284,-0.6135220885276794,0.021400651803837427


==> figures/ablation/hh/data/winrate_prop_0.01.csv <==
k,min_win,maj_win,min_win_sem,maj_win_sem
2,0.3432098765432099,0.43209876543209874,0.023621230234433813,0.024645477480824123
16,0.38742690058479534,0.4144736842105263,0.013176182134114168,0.013324086173305813


==> figures/ablation/hh/data/winrate_prop_0.1.csv <==
k,min_win,maj_win,min_win_sem,maj_win_sem
2,0.3173913043478261,0.4434782608695652,0.02172586504427453,0.02318840579710144
16,0.38891820580474934,0.39102902374670184,0.011201825989103756,0.01121276723506712


==> figures/ablation/hh/data_old/score_prop_0.01.csv <==
k,mean_majority_score,sem_majority_score,mean_minority_score,sem_minority_score
2,-0.16242986025810238,0.013646276205898089,0.6039893131256103,0.028821179549578465
16,-0.3159578581809997,0.01151906823782018,0.6448455963134766,0.02323780860329239


==> figures/ablation/hh/data_old/score_prop_0.1.csv <==
k,mean_majority_score,sem_majority_score,mean_minority_score,sem_minority_score
2,-0.12176617927551268,0.013798599553305564,0.6141793403625488,0.029121278754813674
16,-0.23117728359103198,0.008997844323379052,0.5532449445724488,0.01943165311091318


==> figures/ablation/hh/data_old/winrate_prop_0.01.csv <==
k,min_win,maj_win,min_win_sem,maj_win_sem
2,0.5865683229813664,0.24340062111801242,0.009704486510351279,0.008456783541450196
16,0.7053571428571429,0.1750776397515528,0.008983878632987686,0.007489162650656714


==> figures/ablation/hh/data_old/winrate_prop_0.1.csv <==
k,min_win,maj_win,min_win_sem,maj_win_sem
2,0.5916149068322981,0.23680124223602483,0.009686477589690512,0.008377649736725824
16,0.687888198757764,0.1859472049689441,0.00913114854200396,0.007667124166449884


==> figures/ablation/imdb/data/score_prop_0.05.csv <==
k,mean_minority_score,se_minority_score,mean_majority_score,se_majority_score
2,0.710813695615583,0.004841005599814055,0.8622295481695514,0.016390291748583974
4,0.6770257032504747,0.016543801854242444,0.6758652125046885,0.08178601580341763
16,0.6967398416255842,0.007129407377216487,0.6230619655623472,0.009902993091025788
32,0.7390793712795192,0.0274896468331986,0.7687980884096406,0.06330898498780298


==> figures/ablation/imdb/data/score_prop_0.1.csv <==
k,mean_minority_score,se_minority_score,mean_majority_score,se_majority_score
2,0.7134894592357002,0.012672910877976604,0.7892514336613559,0.05079049600416642
4,0.6963709724771338,0.02223984152069459,0.6630155892813724,0.07093750651046386
16,0.6978284739196721,0.009638628973465665,0.6108940082517674,0.01933996683641054
32,0.7300048485771176,0.009246743761333524,0.7214977015397142,0.06286783262869337


==> figures/ablation/imdb/data/winrate_prop_0.05.csv <==
k,min_win,maj_win,min_win_sem,maj_win_sem
2,0.3959090551490835,0.544441822043899,0.0013717050243057197,0.0013968813273200808
4,0.2152702383762096,0.1727480135315868,0.0011528263826397272,0.0010603208205855628
16,0.19685311934544883,0.02677208716859413,0.0011152712014215263,0.00045275185912411835
32,0.3426323656675321,0.2825190779639682,0.00133115981973168,0.0012628184485352879


==> figures/ablation/imdb/data/winrate_prop_0.1.csv <==
k,min_win,maj_win,min_win_sem,maj_win_sem
2,0.3226536071119503,0.4009781554034563,0.0011970012798536381,0.0012548812438298433
4,0.2607518422363832,0.1389151128943435,0.0011241642226029783,0.0008855613891049473
16,0.19983478876563607,0.02578868696404689,0.001121598009016567,0.0004445832010602008
32,0.24893399417827078,0.17345606167886082,0.0012128106601411702,0.0010620367923381735


==> figures/intro_example/data/majority.csv <==
,Minority Proportion,Group,mean_score,std_score,n,t_value,ci_margin,se_margin
0,0.01,Majority,0.7948652162000868,0.04690542910561338,9,1.959963984540054,0.03064431724213301,0.015635143035204458
2,0.05,Majority,0.7895781255443891,0.04853151689827091,9,1.959963984540054,0.03170667507856934,0.01617717229942364
4,0.1,Majority,0.7526049462440279,0.049915904120238434,9,1.959963984540054,0.03261112477714061,0.016638634706746144
6,0.2,Majority,0.7163579716791048,0.052822998267302565,9,1.959963984540054,0.0345103913864449,0.017607666089100856


==> figures/intro_example/data/minority.csv <==
,Minority Proportion,Group,mean_score,std_score,n,t_value,ci_margin,se_margin
1,0.01,Minority,0.590495857705702,0.20396949578365803,9,1.959963984540054,0.13325762189358806,0.067989831927886
3,0.05,Minority,0.6375128414943151,0.15591877049947825,9,1.959963984540054,0.10186505823091453,0.05197292349982608
5,0.1,Minority,0.6987083983441177,0.11170406331302829,9,1.959963984540054,0.07297864700677247,0.03723468777100943
7,0.2,Minority,0.7369087595270093,0.07681066410927444,9,1.959963984540054,0.050182045094260413,0.025603554703091478

